Vision-Centric BEV Perception: A Survey

In recent years, vision-centric Bird's Eye View (BEV) perception has garnered significant interest from both industry and academia due to its inherent advantages, such as providing an intuitive representation of the world and being conducive to data fusion. The rapid advancements in deep learning have led to the proposal of numerous methods for addressing vision-centric BEV perception challenges. However, there has been no recent survey encompassing this novel and burgeoning research field. To catalyze future research, this paper presents a comprehensive survey of the latest developments in vision-centric BEV perception and its extensions. It compiles and organizes up-to-date knowledge, offering a systematic review and summary of prevalent algorithms. Additionally, the paper provides in-depth analyses and comparative results on various BEV perception tasks, facilitating the evaluation of future works and sparking new research directions. Furthermore, the paper discusses and shares valuable empirical implementation details to aid in the advancement of related algorithms.

==> BEVImplementDetails.txt <==
*BEVDet*
1. PV backbones：swin-transformer-tiny, Resnet-50 (swin-transformer比R-50高一个点）
2. grid size 0.8m，51.2m x 51.2m → 128 x 128 x 256
3. nuscenes val, Input resize to 768 x 432, cropped to 704 x 256 (切掉上半部分）；increase input size to 1408 x 512: mAP +5%
4. nuscenes test, input size 2112 x 768 (!)
5. img data augmentation (flip, rotate, scale, crop)
6. bev data augmentation (flip, rotate, scale)

*BEVFormer*
1. PV backbones: ResNet101-DCN initialized from FCOS3D ckpt, VoVnet-99 initialized from DD3D ckpt 
2. det-head: based on Deformable DETR; seg-head: based on Panoptic SegFormer
3. grid size 0.512m, [-51.2m, 51.2m] x [-51.2m, 51.2m]  → query number: 200 x 200
4. Input size 1600 x 900 (nuScenes original size)
5. deformable attention, each query 4 heights → project → each ref point 4 sampling points
6. Temporal sampling during training: randomly sample 3 samples from the past 2 seconds

*BEVDet4D*






==> BEVPaperAddition.txt <==
BEV Paper补充

**Transformer-based**
Sparse:

DETR3D: 3D Object Detection from Multi-view Images via 3D-to-2D Queries, CoRL 2021
STSU: Structured Bird’s-Eye-View Traffic Scene Understanding from Onboard Images, ICCV 2021
PETR: Position Embedding Transformation for Multi-View 3D Object Detection, arXiv 2022
Graph-DETR3D: Rethinking Overlapping Regions for Multi-View 3D Object Detection, arXiv 2022
PolarDETR: Polar Parametrization for Vision-based Surround-View 3D Detection, arXiv 2022
MonoDTR: Monocular 3D Object Detection with Depth-Aware Transformer, CVPR 2022
MonoDETR: Depth-aware Transformer for Monocular 3D Object Detection, arXiv 2022
ORA3D: Overlap Region Aware Multi-view 3D Object Detection

Dense:
Tesla AI Day - https://www.youtube.com/watch?v=j0z4FweCy4M
BEVSegFormer: Bird’s Eye View Semantic Segmentation From Arbitrary Camera Rigs, arXiv 2022
BEVFormer: Learning Bird’s-Eye-View Representation from Multi-Camera Images via Spatiotemporal Transformers, arXiv 2022
CVT: Cross-view Transformers for real-time Map-view Semantic Segmentation, CVPR 2022
Ego3RT: Learning Ego 3D Representation as Ray Tracing, arXiv 2022
GKT: Efficient and Robust 2D-to-BEV Representation Learning via Geometry-guided Kernel Transformer, arxiv 2022
Image2Map: Translating Images into Maps, ICRA 2022
GitNet: Geometric Prior-based Transformation for Birds-Eye-View Segmentation, arxiv 2022
LaRa: Latents and rays for multi-camera bird’s-eye- view semantic segmentation, arxiv 2022
PolarFormer: Multi-camera 3D Object Detection with Polar Transformers, arxiv 2022

Hybrid:
PETRv2: A Unified Framework for 3D Perception from Multi-Camera


2022/06/30
SparseRCNN
https://arxiv.org/pdf/2206.14451.pdf

2022/06/25
**Multi-Modality Fusion**

https://arxiv.org/pdf/2207.08536.pdf UniFormer 近期多view fusion transformer based

LC fusion
TransFusion: Robust LiDAR-Camera Fusion for 3D Object Detection with Transformers, CVPR 2022

PointPainting: Sequential Fusion for 3D Object Detection, CVPR 2020

FUTR3D: A Unified Sensor Fusion Framework for 3D Detection, 2022

BEVFusion: Multi-Task Multi-Sensor Fusion with Unified Bird's-Eye View Representation, 2022

Multi-View 3D Object Detection Network for Autonomous Driving, 2017

RC fusion
A Simple Baseline for BEV Perception Without LiDAR, 2022

CenterFusion: Center-based Radar and Camera Fusion for 3D Object Detection, WACV 2021


2022/06/22补充:
BEVDepth: Acquisition of Reliable Depth for Multi-view 3D Object Detection
https://arxiv.org/pdf/2206.10092.pdf


**近期常见论文增补**
 
BEVDet4D: Exploit Temporal Cues in Multi-camera 3D Object Detection, 2022
 
BEVerse: Unified Perception and Prediction in Birds-Eye-View for Vision-Centric Autonomous Driving, 2022
 
BEVFusion: A Simple and Robust LiDAR-Camera Fusion Framework, 2022
 
FIERY: Future Instance Prediction in Bird's-Eye View From Surround Monocular Cameras, ICCV 2021
 
GitNet: Geometric Prior-based Transformation for Birds-Eye-View Segmentation, 2022
 
PersFormer: 3D Lane Detection via Perspective Transformer and the OpenLane Benchmark, 2022
 
Translating Images into Maps, ICRA 2022
 
Bird's-Eye-View Panoptic Segmentation Using Monocular Frontal View Images, IEEE Robotics and Automation Letters, 2022
 
**Some old papers:**
**静态环境**
**Predicting Semantic Map Representations from Images using Pyramid Occupancy Networks, CVPR 2020 (PON)**
 
Monocular semantic occupancy grid mapping with convolutional variational encoder–decoder networks, ICRA 2019
 
Projecting Your View Attentively: Monocular Road Scene Layout Estimation via Cross-view Transformation, CVPR 2021
 
3D-LaneNet: End-to-End 3D Multiple Lane Detection, ICCV 2019
 
Learning to look around objects for top-view representations of outdoor scenes, ECCV 2018
 
MonoLayout: Amodal scene layout from a single image, WACV 2020
 
Understanding Bird's-Eye View Semantic HD-Maps Using an Onboard Monocular Camera, IEEE Robotics and Automation Letters, 2022
 
BEV-Seg: Bird's Eye View Semantic Segmentation Using Geometry and Semantic Point Cloud, CVPRW 2020
 
Structured Bird’s-Eye-View Traffic Scene Understanding from Onboard Images, ICCV 2021

Cross-view semantic segmentation for sensing surroundings, IEEE Robotics and Automation Letters, 2020
 
**动态目标**
BEV-IPM: Deep Learning based Vehicle Position and Orientation Estimation via Inverse Perspective Mapping Image, IV 2019
 
Learning 2d to 3d lifting for object detection in 3d for autonomous vehicles, IROS 2019
 
Pseudo-lidar from visual depth estimation: Bridging the gap in 3d object detection for autonomous driving, CVPR 2019
 
Pseudo-LiDAR++: Accurate Depth for 3D Object Detection in Autonomous Driving, 2019
 
Monocular 3d object detection with pseudo-lidar point cloud, ICCV 2019
 
Accurate monocular 3d object detection via color-embedded 3d reconstruction for autonomous driving, ICCV 2019

